SPECTRE: An FFT-Based Efficient Drop-In Replacement to Self-Attention for Long Contexts

Long-context transformers face significant efficiency challenges due to the quadratic cost of self-attention. However, many modern applications-from multi-turn dialogue to high-resolution vision-require contexts spanning tens of thousands of tokens. We introduce SPECTRE, a method that replaces each attention head with a fast real FFT, a content-adaptive spectral gate, and an inverse FFT, reducing per-layer complexity from $\mathcal{O}(L^{2})$ to $O(L\log L)$ while preserving the surrounding architecture. We extend this efficiency to autoregressive generation through our Prefix-FFT cache and enhance local feature representation with an optional wavelet module that adds negligible computational overhead. Our experiments demonstrate that SPECTRE operates up to 7$\times$ faster than FlashAttention-2 on 128k-token contexts while matching or exceeding baseline performance on PG-19 language modeling and ImageNet-1k classification tasks. SPECTRE achieves these improvements by adding fewer than 6\% parameters to the base model, making hundred-kilotoken context processing feasible on commodity GPUs without specialized hardware.

==> plots/efficiency.csv <==
Kernel,thr4k,thr32k,lat4k,lat32k
SDPA (Baseline),222,1,23.5,378
FlashAttention 2,708,57,10.2,97
Mamba,512,120,14.8,95
Performer,480,110,15.2,99
Reformer,460,105,16.1,103
SPECTRE,731,401,9.9,32
-LR,719,398,10.0,32
-WRM,736,405,9.8,31

